The Temporal Event Graph

Temporal networks are increasingly being used to model the interactions of complex systems. Most studies require the temporal aggregation of edges (or events) into discrete time steps to perform analysis. In this article we describe a static, lossless, and unique representation of a temporal network, the temporal event graph (TEG). The TEG describes the temporal network in terms of both the inter-event time and two-event temporal motif distributions. By considering these distributions in unison we provide a new method to characterise the behaviour of individuals and collectives in temporal networks as well as providing a natural decomposition of the network. We illustrate the utility of the TEG by providing examples on both synthetic and real temporal networks.

==> cover_letter.txt <==
Dear Editors,


Please find enclosed our manuscript entitled "The Temporal Event Graph", that we would like to be considered for publication in the Journal of Complex Networks.

For a dynamical process on temporal networks, both the patterns in node connections (network topology) and the timings of events are crucial to how the process evolves. Previous works have examined the temporal motif distribution of the entire temporal network and the structure of static network snapshots to understand the topology of the network, while other studies have investigated how the timings between events can impact the spread of a process. Motivated by these previous works we introduce the temporal event graph (TEG), a static representation of a temporal network which couples the analysis of motifs and inter-event times. 

We show that the TEG completely defines a temporal network - no information is being lost or aggregated in this formalisation. This results means that we can fully define a temporal network using motifs and inter-event times. As these quantities have been previously used to capture individual and collective behaviour in temporal networks, the TEG offers a 'behavioural' view of the temporal network. Furthermore we show that the TEG provides a means to decompose the temporal network into smaller sub-networks. This decomposition uses the notion of Δt-connectedness - events connected by a series of other events each occurring no longer than Δt apart. Decomposing the network in this way prevents any artifacts that may occur when using arbitrary partitions of the temporal network and ensures that relevant events are grouped together.

The TEG also provides a means to study the statistical properties of the network. In this work we see that the temporal network consists of a number of distinct heterogeneous components which are hidden when only considering motif counts and inter-event times across the entire network. Additionally we show that the distribution of inter-event times varies significantly when we condition them on the motif that the two events form. This has far reaching consequences for understanding the mechanisms which drive the network evolution and for informing the choice of the parameter Δt when calculating temporal motifs.

While many details of the TEG are yet to be explored, our study demonstrates how a temporal network can be represented exactly as a static network and be classified using event relationships. This finding provides an initial, but significant step towards the systematic investigation of temporal networks and their generating mechanisms. There are many different aspects to consider, and applications to a variety of different problems, from epidemiology to social media. By understanding temporal networks from a behavioural perspective we hope to develop new methods to generate temporal networks and predict their evolution.

We therefore believe that this work will be of interest to a broad audience both as a means of advancing our understanding of the intricacies of temporal networks and dynamics, and also as a method to analyse domain-specific temporal network problems.

In advance, we thank you very much for your consideration.

Yours sincerely,


Andrew Mellor
